Saturated random packing built of arbitrary polygons under random sequential adsorption protocol

Random packings and their properties are a popular and active field of research. Numerical algorithms that can efficiently generate them are useful tools in their study. This paper focuses on random packings produced according to the random sequential adsorption (RSA) protocol. Developing the idea presented in [G. Zhang, Phys. Rev. E {\bf 97}, 043311 (2018)], where saturated random packings built of regular polygons were studied, we create an algorithm that generates strictly saturated packings built of any polygons. Then, the algorithm was used to determine the packing fractions for arbitrary triangles. The highest mean packing density, $0.552814 \pm 0.000063$, was observed for triangles of side lengths $0.63:1:1$. Additionally, microstructural properties of such packings, kinetics of their growth as well as distributions of saturated packing fractions and the number of RSA iterations needed to reach saturation were analyzed.

==> justification.txt <==
The study presents a method for generating two-dimensional saturated random packing built of any polygons according to random sequential adsorption (RSA) protocol.
RSA is one of the simplest way to generate random packing, which accounts for exclusion volume effects. Additionally, RSA packings are commonly used in modeling monolayers built in irreversible adsorption processes. Therefore, RSA packings are of unflagging interest for decades. On the other hand, saturated RSA packings are very hard to generate, because it is difficult to determine if there exists large enough unoccupied space in the packing for another particle. The solution of this problem is known for some specific shapes only, e.g. disks, ellipses, spherocylinders, rectangles and regular polygons. Here we present a method which works for any polygon. Because every shape can be approximated by a polygon, our algorithm becomes an effective and universal tool for studying properties of RSA packings. Our solution is not only a more accurate or faster method of calculating packing properties at saturation, but it makes possible to answer some open questions regarding packing growth kinetics near the saturation limit. It can be also used for searching a shape that maximizes saturated packing fraction. Therefore we think that our contribution meets PRL criteria of "Opening a new avenue within an established area" and "Introducing new techniques or methodologies with significant impact." 
